Multiple Receiver Over-the-Air Computation for Wireless Networked Control Systems

We propose a multi-sender, multi-receiver over-the-air computation (OAC) framework for wireless networked control systems (WNCS) with structural constraints. Our approach enables actuators to directly compute and apply control signals from sensor measurements, eliminating the need for a centralized controller. We use an iterative and convexifying procedure to obtain a control law that is structured with respect to the network topology and minimizes the overall system energy-to-energy gain. Furthermore, we solve a constrained matrix factorization problem to find the optimal OAC configuration with respect to power consumption, robustness, and stability of the WNCS. We prove the convergence of our proposed algorithms and present numerical results that validate our approach to preserve closed-loop stability with robust control performance and constrained power.

==> data/36.dat <==
x C
10 0.0261890036
1.301030e+01 0.0149549055
1.477121e+01 0.0121744988
1.602060e+01 0.0087976764
1.698970e+01 0.0089952826
1.778151e+01 0.0063731204
1.845098e+01 0.0070056321
1.903090e+01 0.0065311138
1.954243e+01 0.0049606980
20 0.0046357430


==> data/50.dat <==
x C
10 0.0393299468
1.301030e+01 0.0224951221
1.477121e+01 0.0182061061
1.602060e+01 0.0131028003
1.698970e+01 0.0131707878
1.778151e+01 0.0092315712
1.845098e+01 0.0103406764
1.903090e+01 0.0095081643
1.954243e+01 0.0071100635
20 0.0069905238


==> data/Park.dat <==
x C
10 2.6364751900
1.301030e+01 1.8691019271
1.477121e+01 1.2643781205
1.602060e+01 1.0678055841
1.698970e+01 1.0295493430
1.778151e+01 0.7982830795
1.845098e+01 0.7753663845
1.903090e+01 0.7069632136
1.954243e+01 0.6179674790
20 0.5315284055


==> data/Unconstr.dat <==
x C
10 0.0816971987
1.301030e+01 0.0470741150
1.477121e+01 0.0375076858
1.602060e+01 0.0273222229
1.698970e+01 0.0266206298
1.778151e+01 0.0189731937
1.845098e+01 0.0213054245
1.903090e+01 0.0193933370
1.954243e+01 0.0146162929
20 0.0147853623


==> data/oureigs.dat <==
x C
1.000000e-01 0
2.000000e-01 0
3.000000e-01 0
4.000000e-01 0
5.000000e-01 0
6.000000e-01 0
7.000000e-01 0
8.000000e-01 0
9.000000e-01 0
1 0


==> data/zheng.dat <==
x C
1.000000e-01 97.46835443
2.000000e-01 87.34177215
3.000000e-01 65.82278481
4.000000e-01 50.63291139
5.000000e-01 39.24050633
6.000000e-01 31.64556962
7.000000e-01 27.84810127
8.000000e-01 24.05063291
9.000000e-01 22.78481013
1 17.72151899

